2MASX J00423991+3017515: An offset active galactic nucleus in an interacting system

We present a spectroscopic and imaging study of an abnormal active galactic nucleus (AGN), 2MASX J00423991+3017515. This AGN is newly identified in the hard X-rays by the Swift BAT All-Sky survey and found in an edge-on disk galaxy interacting with a nearby companion. Here, we analyze the first optical spectra obtained for this system (taken in 2011 and 2016), high-resolution imaging taken with the Hubble Space Telescope and Chandra X-ray Observatory, and 1" imaging with the Very Large Array. Two unique properties are revealed: the peaks of the broad Balmer emission lines (associated with gas orbiting very near the supermassive black hole) are blue shifted from the corresponding narrow line emission and host galaxy absorption by 1540 km/s, and the AGN is spatially displaced from the apparent center of its host galaxy by 3.8 kpc. We explore several scenarios to explain these features, along with other anomalies, and propose that 2MASX J00423991+3017515 may be an AGN with an unusually strong wind residing in a uniquely configured major merger, or that it is an AGN recoiling from either a gravitational "slingshot" in a three-body interaction or from a kick due to the asymmetric emission of gravitational waves following the coalescence of two progenitor supermassive black holes.

==> r2_referee_response.txt <==
We thank the referee and assistant editor for their additional comments on the previous revision.  They have been addressed and improved the manuscript.  The individual comments of the referee's report are copied below and followed by our response to each.

Assistant Editor's Comments:

Please ensure that all textual labels in figures are at least as large as the caption text; figure 9 is difficult to read. 

Response:  The font size of textual labels have been increased to the caption text size in Figure 9.  Unfortunately Figure 8, where the text is also a bit small, cannot be updated because Covid restrictions prevent access to the on-campus computer that has the data and scripts.

Reviewer: Sec 2.2 and Tab.3: concerning the position angles, it should be indicated how degrees are measured (e.g. East of North).

Response:  This clarification has been added to both Sec 2.2 and Table 3

Reviewer:  Shape of the LDT spectrum near the Hb region: perhaps a short paragraph could be included (maybe into an Appendix) discussing, briefly, the work that the authors did to make sure that the shape is not obviosly due to a fault in the data reduction process. The shape seems still suspicious to me and I find it hard to believe that this is due to AGN variability. However, the authors carried out a fair investigation of the issue. I think that giving info about the tests perfomed would be advantageous for the authors at the eyes of the readers.

Response:  A short appendix has been added that briefly summarizes our validation process and how the data collection may have contributed systematic uncertainties.

Reviewer:  Modeling of the optical spectra: I think it is good practice to show individual spectral components fitted to a spectrum. There is, of course, the risk of making figures over-filled with info, but it becomes easier to understand what is included in the model. For example, Fig.3, bottom panel, there is an odd bump redwards of the [OIII]5007 emission line (presumably associated with the continuum model?). I leave it to the authors to decide whether it is feasible and worth to show this extra info.

Response:  It is absolutely best practice to show the components and during the creation of the figure as part of the previous revision we attempted to do so.  However, adding the components does indeed make it look over-filled since the figure is small, the labels occupy a good portion of space, and there are several distinct components.  It was revisited for this revision and still felt busy to the point of being distracting and confusing.
